Anderson generating function of rank-one Drinfeld Module over rational function fields

We establish a fundamental breakthrough in rank-one Drinfeld module arithmetic by deriving explicit formulas over the integral domain $\A = H^{0}(\mathbb{P}^1-P_{\rho}, \mathcal{O}_{\mathbb{P}^1})$, which generalizes the classical polynomial ring ($N=1$) to the projective line associated with an infinite place of degree $N \geqslant 2$. This fills a longstanding gap by developing a comprehensive parallel to Carlitz module theory foundational in positive characteristic arithmetic for the understudied case of infinite places of degree $>1$. We construct Anderson generating functions for these modules and link them to the Carlitz period via Pellarin's series, exponential torsion modules, and logarithmic deformations. These constructions provide powerful tools for studying such Drinfeld modules and their associated $L$-series, central to modern number theory. A key result reveals a critical distinction from Carlitz theory: the standard Anderson generating function residue formula fails due to Galois group action. We resolve this obstruction by introducing an exponential action, enabling simultaneous study of all twisted exponential functions a major methodological advance. We further show that Anderson generating function computation involves the dual of Drinfeld modules, leading to an appropriate residue formula modification. Notably, our natural approach generalizes to arbitrary Dedekind domains, extending our results beyond $\A$ and opening new avenues in Drinfeld module theory.

==> texSetting.json <==
{
"MacOS":{
    "compile" : "pdflatex -synctex=1 -interaction=nonstopmode ${file}",
    "readpdf": "/Applications/Skim.app/Contents/SharedSupport/displayline -b ${line} ${fileDirname}/${fileBasenameNoExt}.pdf",
    "saveBeforeRun": true
},
"Linux":{
    "compile" : "latexmk -synctex=1 -pdf -pdflatex=\"pdflatex -interaction=nonstopmode -halt-on-error\" ${file}",
    "readpdf": "Drinfeld",
    "saveBeforeRun": true
},
"test" : "This is a test "
}

